Vertical Structure of Interstellar Dust in the Milky Way

Interstellar dust plays a central role in the evolution of galaxies by shaping star formation, altering observed stellar properties, and redistributing radiation across the electromagnetic spectrum. In the Milky Way, dust is concentrated in the Galactic disk and often associated with large-scale structures such as spiral arms and molecular clouds. Here we present a detailed analysis of the vertical distribution and substructure of interstellar dust using a sample of approximately 23 million stars from literature with high-precision extinction measurements. We derive three-dimensional dust density profiles along various sightlines and fit vertical dust distributions using both single and double exponential disk models across 12 Galactocentric radial bins from $\sim$6 to $\sim$12\,kpc. We show that a two-component disk model--comprising a ``thin'' and a ``thick'' dust disk--provides a better fit to the vertical dust profile than a single exponential disk, as indicated by Bayesian Information Criterion (BIC) comparisons. The thin and thick disks have average scale heights of $81.0 \pm 6.7$\,pc and $152.0 \pm 7.0$\,pc, respectively. Our results also identify significant dust substructures, which align well with known spiral arms, molecular clouds, and star-forming regions.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
